Information Extraction from Clinical Notes: Are We Ready to Switch to Large Language Models?

Backgrounds: Information extraction (IE) is critical in clinical natural language processing (NLP). While large language models (LLMs) excel on generative tasks, their performance on extractive tasks remains debated. Methods: We investigated Named Entity Recognition (NER) and Relation Extraction (RE) using 1,588 clinical notes from four sources (UT Physicians, MTSamples, MIMIC-III, and i2b2). We developed an annotated corpus covering 4 clinical entities and 16 modifiers, and compared instruction-tuned LLaMA-2 and LLaMA-3 against BERT in terms of performance, generalizability, computational resources, and throughput to BERT. Results: LLaMA models outperformed BERT across datasets. With sufficient training data, LLaMA showed modest improvements (1% on NER, 1.5-3.7% on RE); improvements were larger with limited training data. On unseen i2b2 data, LLaMA-3-70B outperformed BERT by 7% (F1) on NER and 4% on RE. However, LLaMA models required more computing resources and ran up to 28 times slower. We implemented "Kiwi," a clinical IE package featuring both models, available at https://kiwi.clinicalnlp.org/. Conclusion: This study is among the first to develop and evaluate a comprehensive clinical IE system using open-source LLMs. Results indicate that LLaMA models outperform BERT for clinical NER and RE but with higher computational costs and lower throughputs. These findings highlight that choosing between LLMs and traditional deep learning methods for clinical IE applications should remain task-specific, taking into account both performance metrics and practical considerations such as available computing resources and the intended use case scenarios.

==> readme.txt <==
AMIA Latex Template (updated 2016)
------------------

************
This is the latex template for American Medical Informatics Association by Antonio Jimeno Yepes. 
It has been updated from the original version authored by him. 
Modifications has been made to original cls file to address the compilation of the bibliography and some minor additions for the style.
- Tuan Amith
************

Essential Files:

* amia.cls is a latex class file to produce a PDF in the format required by AMIA.

* amia.tex is a latex document which can be used as example of use of amia.cls.
  In addition, the text in this file contains details about the AMIA format requirements.

  If you use dvipdf to produce the final PDF, margins might not follow the instructions of the template.
  You are advised to use "dvipdfm -p letter" instead.

* amia.bib is the latex bibliography file
  It is important to keep the bibliography style "unsrt" so the references follow the citation order.


